UWB @ DIACR-Ita: Lexical Semantic Change Detection with CCA and Orthogonal Transformation

In this paper, we describe our method for detection of lexical semantic change (i.e., word sense changes over time) for the DIACR-Ita shared task, where we ranked $1^{st}$. We examine semantic differences between specific words in two Italian corpora, chosen from different time periods. Our method is fully unsupervised and language independent. It consists of preparing a semantic vector space for each corpus, earlier and later. Then we compute a linear transformation between earlier and later spaces, using CCA and Orthogonal Transformation. Finally, we measure the cosines between the transformed vectors.

==> data/cca-embeddings-size.tsv <==
emb_dim	bin nearest
25	0.889	0.778
50	0.889	0.778
75	0.889	0.722
100	0.944	0.722
125	0.889	0.611
150	0.889	0.667
175	0.944	0.722
200	0.889	0.667
225	0.889	0.722
250	0.944	0.778
275	0.944	0.667
300	0.944	0.667
